State-of-Charge Targets for Storage Participation in Two-Settlement Markets: Reliability, Price, and Compensation Impacts

As energy storage assumes a larger role in electricity systems, market operation must coordinate its use across time to support reliability during periods of system stress. Minimum state-of-charge (SOC) targets provide a means of preserving energy for these periods, but their design shapes reliability, operating efficiency, and storage compensation. This paper evaluates alternative SOC target designs in a California-based day-ahead and real-time electricity market model. The comparison examines targets based on day-ahead schedules or rolling centralized dispatch, enforced at the individual-resource or system level, across seasons, stress conditions, and participant information settings. The results show that retaining more energy does not necessarily reduce load shedding: targets that restrict discharge can limit storage support during shortages. Under critical summer conditions, individual targets derived from rolling centralized dispatch reduce weekly load shedding by approximately 83--84\% relative to operation without targets. Lower RT clearing costs and average prices can coexist with higher storage compensation, reflecting the role of day-ahead positions and real-time deviations in determining settlement outcomes. These findings highlight the importance of coordinating energy retention with timely discharge and network deliverability when designing SOC requirements for storage participation in electricity markets.

==> figures/original_framework_sources.json <==
{
  "source": "/Users/liyichen/Desktop/project/power pricing/2025_12_23_StorageParticipation_ori_v4.pdf",
  "source_sha256": "7b50536afaf9d6a27ac3420b7c508d6925c5c39cf90d6d011e6990e803b0a68c",
  "figures": [
    {
      "file": "original_market_framework.pdf",
      "source_page": 3,
      "crop_box_top_left": [
        30,
        8,
        650,
        536
      ],
      "clipping_rectangles_top_left": null,
      "original_content_stream_preserved": true
    },
    {
      "file": "original_da_targets.pdf",
      "source_page": 4,
      "crop_box_top_left": [
        4,
        8,
        650,
        536
      ],
      "clipping_rectangles_top_left": [
        [
          4,
          8,
          650,
          125
        ],
        [
          4,
          125,
          475,
          536
        ]
      ],
      "original_content_stream_preserved": true
    },
    {
      "file": "original_cd_targets.pdf",
      "source_page": 5,
      "crop_box_top_left": [
        3,
        8,
        515,
        526
      ],
      "clipping_rectangles_top_left": null,
      "original_content_stream_preserved": true
    }
  ]
}

